Encoding Tasks and R\'enyi Entropy

A task is randomly drawn from a finite set of tasks and is described using a fixed number of bits. All the tasks that share its description must be performed. Upper and lower bounds on the minimum $\rho$-th moment of the number of performed tasks are derived. The case where a sequence of tasks is produced by a source and $n$ tasks are jointly described using $nR$ bits is considered. If $R$ is larger than the R\'enyi entropy rate of the source of order $1/(1+\rho)$ (provided it exists), then the $\rho$-th moment of the ratio of performed tasks to $n$ can be driven to one as $n$ tends to infinity. If $R$ is smaller than the R\'enyi entropy rate, this moment tends to infinity. The results are generalized to account for the presence of side-information. In this more general setting, the key quantity is a conditional version of R\'enyi entropy that was introduced by Arimoto. For IID sources two additional extensions are solved, one of a rate-distortion flavor and the other where different tasks may have different nonnegative costs. Finally, a divergence that was identified by Sundaresan as a mismatch penalty in the Massey-Arikan guessing problem is shown to play a similar role here.

==> R_plot3.dat <==
D               rho_small       rho_medium      rho_large
0.0000000e+00   8.2636373e-01   8.9996863e-01   9.8122601e-01
1.0000000e-03   8.1495597e-01   8.8856087e-01   9.6981825e-01
2.0000000e-03   8.0554966e-01   8.7915456e-01   9.6041194e-01
3.0000000e-03   7.9689968e-01   8.7050458e-01   9.5176196e-01
4.0000000e-03   7.8874137e-01   8.6234627e-01   9.4360365e-01
5.0000000e-03   7.8094904e-01   8.5455393e-01   9.3581131e-01
6.0000000e-03   7.7344865e-01   8.4705355e-01   9.2831093e-01
7.0000000e-03   7.6619129e-01   8.3979618e-01   9.2105356e-01
8.0000000e-03   7.5914219e-01   8.3274708e-01   9.1400446e-01
9.0000000e-03   7.5227535e-01   8.2588024e-01   9.0713762e-01
1.0000000e-02   7.4557059e-01   8.1917549e-01   9.0043287e-01
1.1000000e-02   7.3901181e-01   8.1261671e-01   8.9387409e-01
1.2000000e-02   7.3258582e-01   8.0619072e-01   8.8744810e-01
1.3000000e-02   7.2628166e-01   7.9988655e-01   8.8114393e-01
1.4000000e-02   7.2009004e-01   7.9369493e-01   8.7495231e-01
1.5000000e-02   7.1400302e-01   7.8760792e-01   8.6886530e-01
1.6000000e-02   7.0801372e-01   7.8161862e-01   8.6287600e-01
1.7000000e-02   7.0211611e-01   7.7572101e-01   8.5697839e-01
1.8000000e-02   6.9630488e-01   7.6990978e-01   8.5116716e-01
1.9000000e-02   6.9057532e-01   7.6418021e-01   8.4543759e-01
2.0000000e-02   6.8492319e-01   7.5852808e-01   8.3978546e-01
2.1000000e-02   6.7934470e-01   7.5294959e-01   8.3420697e-01
2.2000000e-02   6.7383640e-01   7.4744130e-01   8.2869868e-01
2.3000000e-02   6.6839518e-01   7.4200008e-01   8.2325746e-01
2.4000000e-02   6.6301819e-01   7.3662308e-01   8.1788046e-01
2.5000000e-02   6.5770280e-01   7.3130770e-01   8.1256508e-01
2.6000000e-02   6.5244661e-01   7.2605151e-01   8.0730889e-01
2.7000000e-02   6.4724741e-01   7.2085231e-01   8.0210969e-01
2.8000000e-02   6.4210314e-01   7.1570803e-01   7.9696541e-01
2.9000000e-02   6.3701188e-01   7.1061678e-01   7.9187416e-01
3.0000000e-02   6.3197187e-01   7.0557677e-01   7.8683415e-01
3.1000000e-02   6.2698145e-01   7.0058634e-01   7.8184372e-01
3.2000000e-02   6.2203906e-01   6.9564396e-01   7.7690134e-01
3.3000000e-02   6.1714325e-01   6.9074815e-01   7.7200553e-01
3.4000000e-02   6.1229266e-01   6.8589756e-01   7.6715494e-01
3.5000000e-02   6.0748600e-01   6.8109090e-01   7.6234828e-01
3.6000000e-02   6.0272207e-01   6.7632696e-01   7.5758434e-01
3.7000000e-02   5.9799970e-01   6.7160460e-01   7.5286198e-01
3.8000000e-02   5.9331784e-01   6.6692273e-01   7.4818011e-01
3.9000000e-02   5.8867544e-01   6.6228034e-01   7.4353772e-01
4.0000000e-02   5.8407154e-01   6.5767644e-01   7.3893382e-01
4.1000000e-02   5.7950522e-01   6.5311011e-01   7.3436749e-01
4.2000000e-02   5.7497559e-01   6.4858048e-01   7.2983786e-01
4.3000000e-02   5.7048182e-01   6.4408671e-01   7.2534409e-01
4.4000000e-02   5.6602311e-01   6.3962800e-01   7.2088538e-01
4.5000000e-02   5.6159870e-01   6.3520359e-01   7.1646097e-01
4.6000000e-02   5.5720786e-01   6.3081276e-01   7.1207014e-01
4.7000000e-02   5.5284990e-01   6.2645480e-01   7.0771218e-01
4.8000000e-02   5.4852416e-01   6.2212905e-01   7.0338643e-01
4.9000000e-02   5.4422998e-01   6.1783488e-01   6.9909226e-01
5.0000000e-02   5.3996677e-01   6.1357167e-01   6.9482905e-01
5.1000000e-02   5.3573394e-01   6.0933883e-01   6.9059621e-01
5.2000000e-02   5.3153091e-01   6.0513581e-01   6.8639319e-01
5.3000000e-02   5.2735715e-01   6.0096205e-01   6.8221943e-01
5.4000000e-02   5.2321214e-01   5.9681704e-01   6.7807442e-01
5.5000000e-02   5.1909537e-01   5.9270027e-01   6.7395765e-01
5.6000000e-02   5.1500636e-01   5.8861126e-01   6.6986864e-01
5.7000000e-02   5.1094464e-01   5.8454954e-01   6.6580692e-01
5.8000000e-02   5.0690976e-01   5.8051466e-01   6.6177204e-01
5.9000000e-02   5.0290129e-01   5.7650619e-01   6.5776357e-01
6.0000000e-02   4.9891881e-01   5.7252371e-01   6.5378109e-01
6.1000000e-02   4.9496191e-01   5.6856681e-01   6.4982419e-01
6.2000000e-02   4.9103019e-01   5.6463509e-01   6.4589247e-01
6.3000000e-02   4.8712329e-01   5.6072819e-01   6.4198557e-01
6.4000000e-02   4.8324082e-01   5.5684572e-01   6.3810310e-01
6.5000000e-02   4.7938244e-01   5.5298734e-01   6.3424472e-01
6.6000000e-02   4.7554780e-01   5.4915270e-01   6.3041008e-01
6.7000000e-02   4.7173656e-01   5.4534146e-01   6.2659884e-01
6.8000000e-02   4.6794841e-01   5.4155330e-01   6.2281068e-01
6.9000000e-02   4.6418301e-01   5.3778791e-01   6.1904529e-01
7.0000000e-02   4.6044008e-01   5.3404498e-01   6.1530236e-01
7.1000000e-02   4.5671931e-01   5.3032420e-01   6.1158158e-01
7.2000000e-02   4.5302041e-01   5.2662531e-01   6.0788269e-01
7.3000000e-02   4.4934310e-01   5.2294800e-01   6.0420538e-01
7.4000000e-02   4.4568712e-01   5.1929201e-01   6.0054939e-01
7.5000000e-02   4.4205219e-01   5.1565708e-01   5.9691446e-01
7.6000000e-02   4.3843805e-01   5.1204295e-01   5.9330033e-01
7.7000000e-02   4.3484446e-01   5.0844936e-01   5.8970674e-01
7.8000000e-02   4.3127117e-01   5.0487607e-01   5.8613345e-01
7.9000000e-02   4.2771794e-01   5.0132284e-01   5.8258022e-01
8.0000000e-02   4.2418454e-01   4.9778944e-01   5.7904682e-01
8.1000000e-02   4.2067074e-01   4.9427564e-01   5.7553302e-01
8.2000000e-02   4.1717633e-01   4.9078122e-01   5.7203860e-01
8.3000000e-02   4.1370107e-01   4.8730597e-01   5.6856335e-01
8.4000000e-02   4.1024478e-01   4.8384968e-01   5.6510706e-01
8.5000000e-02   4.0680723e-01   4.8041213e-01   5.6166951e-01
8.6000000e-02   4.0338824e-01   4.7699314e-01   5.5825052e-01
8.7000000e-02   3.9998760e-01   4.7359250e-01   5.5484988e-01
8.8000000e-02   3.9660512e-01   4.7021002e-01   5.5146740e-01
8.9000000e-02   3.9324062e-01   4.6684552e-01   5.4810290e-01
9.0000000e-02   3.8989391e-01   4.6349881e-01   5.4475619e-01
9.1000000e-02   3.8656482e-01   4.6016972e-01   5.4142710e-01
9.2000000e-02   3.8325317e-01   4.5685807e-01   5.3811545e-01
9.3000000e-02   3.7995879e-01   4.5356369e-01   5.3482107e-01
9.4000000e-02   3.7668152e-01   4.5028641e-01   5.3154379e-01
9.5000000e-02   3.7342118e-01   4.4702608e-01   5.2828346e-01
9.6000000e-02   3.7017763e-01   4.4378252e-01   5.2503990e-01
9.7000000e-02   3.6695070e-01   4.4055559e-01   5.2181297e-01
9.8000000e-02   3.6374024e-01   4.3734514e-01   5.1860252e-01
9.9000000e-02   3.6054610e-01   4.3415100e-01   5.1540838e-01
1.0000000e-01   3.5736814e-01   4.3097303e-01   5.1223041e-01
1.0100000e-01   3.5420620e-01   4.2781110e-01   5.0906848e-01
1.0200000e-01   3.5106016e-01   4.2466506e-01   5.0592244e-01
1.0300000e-01   3.4792987e-01   4.2153476e-01   5.0279214e-01
1.0400000e-01   3.4481519e-01   4.1842008e-01   4.9967746e-01
1.0500000e-01   3.4171599e-01   4.1532089e-01   4.9657827e-01
1.0600000e-01   3.3863215e-01   4.1223704e-01   4.9349442e-01
1.0700000e-01   3.3556353e-01   4.0916842e-01   4.9042580e-01
1.0800000e-01   3.3251001e-01   4.0611490e-01   4.8737228e-01
1.0900000e-01   3.2947146e-01   4.0307636e-01   4.8433374e-01
1.1000000e-01   3.2644777e-01   4.0005267e-01   4.8131005e-01
1.1100000e-01   3.2343882e-01   3.9704372e-01   4.7830110e-01
1.1200000e-01   3.2044449e-01   3.9404938e-01   4.7530676e-01
1.1300000e-01   3.1746466e-01   3.9106956e-01   4.7232694e-01
1.1400000e-01   3.1449923e-01   3.8810412e-01   4.6936150e-01
1.1500000e-01   3.1154808e-01   3.8515297e-01   4.6641035e-01
1.1600000e-01   3.0861110e-01   3.8221600e-01   4.6347338e-01
1.1700000e-01   3.0568820e-01   3.7929310e-01   4.6055048e-01
1.1800000e-01   3.0277926e-01   3.7638416e-01   4.5764154e-01
1.1900000e-01   2.9988418e-01   3.7348908e-01   4.5474646e-01
1.2000000e-01   2.9700287e-01   3.7060776e-01   4.5186514e-01
1.2100000e-01   2.9413521e-01   3.6774011e-01   4.4899749e-01
1.2200000e-01   2.9128112e-01   3.6488602e-01   4.4614340e-01
1.2300000e-01   2.8844050e-01   3.6204540e-01   4.4330278e-01
1.2400000e-01   2.8561325e-01   3.5921815e-01   4.4047553e-01
1.2500000e-01   2.8279929e-01   3.5640418e-01   4.3766156e-01
1.2600000e-01   2.7999851e-01   3.5360341e-01   4.3486079e-01
1.2700000e-01   2.7721084e-01   3.5081573e-01   4.3207311e-01
1.2800000e-01   2.7443618e-01   3.4804107e-01   4.2929845e-01
1.2900000e-01   2.7167444e-01   3.4527934e-01   4.2653672e-01
1.3000000e-01   2.6892555e-01   3.4253044e-01   4.2378782e-01
1.3100000e-01   2.6618941e-01   3.3979430e-01   4.2105168e-01
1.3200000e-01   2.6346594e-01   3.3707084e-01   4.1832822e-01
1.3300000e-01   2.6075506e-01   3.3435996e-01   4.1561734e-01
1.3400000e-01   2.5805670e-01   3.3166160e-01   4.1291898e-01
1.3500000e-01   2.5537077e-01   3.2897567e-01   4.1023305e-01
1.3600000e-01   2.5269719e-01   3.2630209e-01   4.0755947e-01
1.3700000e-01   2.5003590e-01   3.2364079e-01   4.0489817e-01
1.3800000e-01   2.4738680e-01   3.2099170e-01   4.0224908e-01
1.3900000e-01   2.4474983e-01   3.1835473e-01   3.9961211e-01
1.4000000e-01   2.4212492e-01   3.1572982e-01   3.9698720e-01
1.4100000e-01   2.3951199e-01   3.1311688e-01   3.9437426e-01
1.4200000e-01   2.3691097e-01   3.1051587e-01   3.9177325e-01
1.4300000e-01   2.3432179e-01   3.0792669e-01   3.8918407e-01
1.4400000e-01   2.3174439e-01   3.0534928e-01   3.8660666e-01
1.4500000e-01   2.2917869e-01   3.0278358e-01   3.8404096e-01
1.4600000e-01   2.2662462e-01   3.0022952e-01   3.8148690e-01
1.4700000e-01   2.2408213e-01   2.9768702e-01   3.7894440e-01
1.4800000e-01   2.2155114e-01   2.9515604e-01   3.7641342e-01
1.4900000e-01   2.1903159e-01   2.9263649e-01   3.7389387e-01
1.5000000e-01   2.1652343e-01   2.9012832e-01   3.7138570e-01
1.5100000e-01   2.1402657e-01   2.8763147e-01   3.6888885e-01
1.5200000e-01   2.1154097e-01   2.8514587e-01   3.6640325e-01
1.5300000e-01   2.0906657e-01   2.8267146e-01   3.6392884e-01
1.5400000e-01   2.0660329e-01   2.8020819e-01   3.6146557e-01
1.5500000e-01   2.0415109e-01   2.7775599e-01   3.5901337e-01
1.5600000e-01   2.0170991e-01   2.7531480e-01   3.5657218e-01
1.5700000e-01   1.9927968e-01   2.7288458e-01   3.5414196e-01
1.5800000e-01   1.9686035e-01   2.7046525e-01   3.5172263e-01
1.5900000e-01   1.9445187e-01   2.6805677e-01   3.4931415e-01
1.6000000e-01   1.9205418e-01   2.6565907e-01   3.4691645e-01
1.6100000e-01   1.8966722e-01   2.6327211e-01   3.4452949e-01
1.6200000e-01   1.8729094e-01   2.6089583e-01   3.4215321e-01
1.6300000e-01   1.8492529e-01   2.5853018e-01   3.3978756e-01
1.6400000e-01   1.8257021e-01   2.5617511e-01   3.3743249e-01
1.6500000e-01   1.8022565e-01   2.5383055e-01   3.3508793e-01
1.6600000e-01   1.7789157e-01   2.5149647e-01   3.3275385e-01
1.6700000e-01   1.7556791e-01   2.4917281e-01   3.3043019e-01
1.6800000e-01   1.7325462e-01   2.4685951e-01   3.2811689e-01
1.6900000e-01   1.7095165e-01   2.4455655e-01   3.2581393e-01
1.7000000e-01   1.6865895e-01   2.4226385e-01   3.2352123e-01
1.7100000e-01   1.6637648e-01   2.3998138e-01   3.2123876e-01
1.7200000e-01   1.6410418e-01   2.3770908e-01   3.1896646e-01
1.7300000e-01   1.6184202e-01   2.3544692e-01   3.1670430e-01
1.7400000e-01   1.5958994e-01   2.3319483e-01   3.1445221e-01
1.7500000e-01   1.5734790e-01   2.3095279e-01   3.1221017e-01
1.7600000e-01   1.5511585e-01   2.2872074e-01   3.0997812e-01
1.7700000e-01   1.5289374e-01   2.2649864e-01   3.0775602e-01
1.7800000e-01   1.5068154e-01   2.2428644e-01   3.0554382e-01
1.7900000e-01   1.4847921e-01   2.2208410e-01   3.0334148e-01
1.8000000e-01   1.4628669e-01   2.1989158e-01   3.0114896e-01
1.8100000e-01   1.4410394e-01   2.1770883e-01   2.9896621e-01
1.8200000e-01   1.4193092e-01   2.1553582e-01   2.9679320e-01
1.8300000e-01   1.3976760e-01   2.1337250e-01   2.9462988e-01
1.8400000e-01   1.3761393e-01   2.1121882e-01   2.9247620e-01
1.8500000e-01   1.3546986e-01   2.0907476e-01   2.9033214e-01
1.8600000e-01   1.3333536e-01   2.0694026e-01   2.8819764e-01
1.8700000e-01   1.3121039e-01   2.0481529e-01   2.8607267e-01
1.8800000e-01   1.2909492e-01   2.0269981e-01   2.8395719e-01
1.8900000e-01   1.2698889e-01   2.0059378e-01   2.8185116e-01
1.9000000e-01   1.2489227e-01   1.9849717e-01   2.7975455e-01
1.9100000e-01   1.2280503e-01   1.9640993e-01   2.7766731e-01
1.9200000e-01   1.2072712e-01   1.9433202e-01   2.7558940e-01
1.9300000e-01   1.1865852e-01   1.9226342e-01   2.7352080e-01
1.9400000e-01   1.1659918e-01   1.9020407e-01   2.7146145e-01
1.9500000e-01   1.1454906e-01   1.8815396e-01   2.6941134e-01
1.9600000e-01   1.1250814e-01   1.8611303e-01   2.6737041e-01
1.9700000e-01   1.1047637e-01   1.8408126e-01   2.6533864e-01
1.9800000e-01   1.0845371e-01   1.8205861e-01   2.6331599e-01
1.9900000e-01   1.0644015e-01   1.8004505e-01   2.6130243e-01
2.0000000e-01   1.0443564e-01   1.7804053e-01   2.5929791e-01
2.0100000e-01   1.0244014e-01   1.7604503e-01   2.5730241e-01
2.0200000e-01   1.0045362e-01   1.7405852e-01   2.5531590e-01
2.0300000e-01   9.8476061e-02   1.7208096e-01   2.5333834e-01
2.0400000e-01   9.6507414e-02   1.7011231e-01   2.5136969e-01
2.0500000e-01   9.4547651e-02   1.6815255e-01   2.4940993e-01
2.0600000e-01   9.2596741e-02   1.6620164e-01   2.4745902e-01
2.0700000e-01   9.0654652e-02   1.6425955e-01   2.4551693e-01
2.0800000e-01   8.8721351e-02   1.6232625e-01   2.4358363e-01
2.0900000e-01   8.6796807e-02   1.6040170e-01   2.4165908e-01
2.1000000e-01   8.4880991e-02   1.5848589e-01   2.3974327e-01
2.1100000e-01   8.2973871e-02   1.5657877e-01   2.3783615e-01
2.1200000e-01   8.1075416e-02   1.5468031e-01   2.3593769e-01
2.1300000e-01   7.9185598e-02   1.5279049e-01   2.3404787e-01
2.1400000e-01   7.7304386e-02   1.5090928e-01   2.3216666e-01
2.1500000e-01   7.5431751e-02   1.4903665e-01   2.3029403e-01
2.1600000e-01   7.3567664e-02   1.4717256e-01   2.2842994e-01
2.1700000e-01   7.1712097e-02   1.4531699e-01   2.2657437e-01
2.1800000e-01   6.9865020e-02   1.4346992e-01   2.2472730e-01
2.1900000e-01   6.8026407e-02   1.4163130e-01   2.2288868e-01
2.2000000e-01   6.6196228e-02   1.3980112e-01   2.2105850e-01
2.2100000e-01   6.4374456e-02   1.3797935e-01   2.1923673e-01
2.2200000e-01   6.2561065e-02   1.3616596e-01   2.1742334e-01
2.2300000e-01   6.0756026e-02   1.3436092e-01   2.1561830e-01
2.2400000e-01   5.8959314e-02   1.3256421e-01   2.1382159e-01
2.2500000e-01   5.7170902e-02   1.3077580e-01   2.1203318e-01
2.2600000e-01   5.5390763e-02   1.2899566e-01   2.1025304e-01
2.2700000e-01   5.3618872e-02   1.2722377e-01   2.0848115e-01
2.2800000e-01   5.1855202e-02   1.2546010e-01   2.0671748e-01
2.2900000e-01   5.0099729e-02   1.2370463e-01   2.0496201e-01
2.3000000e-01   4.8352427e-02   1.2195732e-01   2.0321470e-01
2.3100000e-01   4.6613272e-02   1.2021817e-01   2.0147555e-01
2.3200000e-01   4.4882238e-02   1.1848713e-01   1.9974451e-01
2.3300000e-01   4.3159301e-02   1.1676420e-01   1.9802158e-01
2.3400000e-01   4.1444436e-02   1.1504933e-01   1.9630671e-01
2.3500000e-01   3.9737621e-02   1.1334252e-01   1.9459990e-01
2.3600000e-01   3.8038830e-02   1.1164373e-01   1.9290111e-01
2.3700000e-01   3.6348041e-02   1.0995294e-01   1.9121032e-01
2.3800000e-01   3.4665231e-02   1.0827013e-01   1.8952751e-01
2.3900000e-01   3.2990375e-02   1.0659527e-01   1.8785265e-01
2.4000000e-01   3.1323451e-02   1.0492835e-01   1.8618573e-01
2.4100000e-01   2.9664437e-02   1.0326933e-01   1.8452671e-01
2.4200000e-01   2.8013310e-02   1.0161821e-01   1.8287559e-01
2.4300000e-01   2.6370048e-02   9.9974945e-02   1.8123232e-01
2.4400000e-01   2.4734629e-02   9.8339525e-02   1.7959691e-01
2.4500000e-01   2.3107031e-02   9.6711927e-02   1.7796931e-01
2.4600000e-01   2.1487232e-02   9.5092128e-02   1.7634951e-01
2.4700000e-01   1.9875211e-02   9.3480108e-02   1.7473749e-01
2.4800000e-01   1.8270948e-02   9.1875844e-02   1.7313322e-01
2.4900000e-01   1.6674419e-02   9.0279316e-02   1.7153670e-01
2.5000000e-01   1.5085606e-02   8.8690502e-02   1.6994788e-01
2.5100000e-01   1.3504488e-02   8.7109384e-02   1.6836676e-01
2.5200000e-01   1.1931043e-02   8.5535939e-02   1.6679332e-01
2.5300000e-01   1.0365252e-02   8.3970148e-02   1.6522753e-01
2.5400000e-01   8.8070945e-03   8.2411991e-02   1.6366937e-01
2.5500000e-01   7.2565510e-03   8.0861447e-02   1.6211883e-01
2.5600000e-01   5.7136016e-03   7.9318498e-02   1.6057588e-01
2.5700000e-01   4.1782269e-03   7.7783123e-02   1.5904050e-01
2.5800000e-01   2.6504075e-03   7.6255304e-02   1.5751268e-01
2.5900000e-01   1.1301243e-03   7.4735020e-02   1.5599240e-01
2.6000000e-01   0.0000000e+00   7.3222254e-02   1.5447963e-01
2.6100000e-01   0.0000000e+00   7.1716987e-02   1.5297437e-01
2.6200000e-01   0.0000000e+00   7.0219199e-02   1.5147658e-01
2.6300000e-01   0.0000000e+00   6.8728873e-02   1.4998625e-01
2.6400000e-01   0.0000000e+00   6.7245989e-02   1.4850337e-01
2.6500000e-01   0.0000000e+00   6.5770531e-02   1.4702791e-01
2.6600000e-01   0.0000000e+00   6.4302480e-02   1.4555986e-01
2.6700000e-01   0.0000000e+00   6.2841818e-02   1.4409920e-01
2.6800000e-01   0.0000000e+00   6.1388527e-02   1.4264591e-01
2.6900000e-01   0.0000000e+00   5.9942590e-02   1.4119997e-01
2.7000000e-01   0.0000000e+00   5.8503991e-02   1.3976137e-01
2.7100000e-01   0.0000000e+00   5.7072711e-02   1.3833009e-01
2.7200000e-01   0.0000000e+00   5.5648733e-02   1.3690611e-01
2.7300000e-01   0.0000000e+00   5.4232041e-02   1.3548942e-01
2.7400000e-01   0.0000000e+00   5.2822619e-02   1.3408000e-01
2.7500000e-01   0.0000000e+00   5.1420449e-02   1.3267783e-01
2.7600000e-01   0.0000000e+00   5.0025515e-02   1.3128289e-01
2.7700000e-01   0.0000000e+00   4.8637800e-02   1.2989518e-01
2.7800000e-01   0.0000000e+00   4.7257290e-02   1.2851467e-01
2.7900000e-01   0.0000000e+00   4.5883967e-02   1.2714135e-01
2.8000000e-01   0.0000000e+00   4.4517816e-02   1.2577520e-01
2.8100000e-01   0.0000000e+00   4.3158822e-02   1.2441620e-01
2.8200000e-01   0.0000000e+00   4.1806968e-02   1.2306435e-01
2.8300000e-01   0.0000000e+00   4.0462239e-02   1.2171962e-01
2.8400000e-01   0.0000000e+00   3.9124621e-02   1.2038200e-01
2.8500000e-01   0.0000000e+00   3.7794097e-02   1.1905148e-01
2.8600000e-01   0.0000000e+00   3.6470653e-02   1.1772803e-01
2.8700000e-01   0.0000000e+00   3.5154274e-02   1.1641165e-01
2.8800000e-01   0.0000000e+00   3.3844946e-02   1.1510233e-01
2.8900000e-01   0.0000000e+00   3.2542653e-02   1.1380003e-01
2.9000000e-01   0.0000000e+00   3.1247381e-02   1.1250476e-01
2.9100000e-01   0.0000000e+00   2.9959116e-02   1.1121650e-01
2.9200000e-01   0.0000000e+00   2.8677843e-02   1.0993522e-01
2.9300000e-01   0.0000000e+00   2.7403549e-02   1.0866093e-01
2.9400000e-01   0.0000000e+00   2.6136219e-02   1.0739360e-01
2.9500000e-01   0.0000000e+00   2.4875840e-02   1.0613322e-01
2.9600000e-01   0.0000000e+00   2.3622398e-02   1.0487978e-01
2.9700000e-01   0.0000000e+00   2.2375879e-02   1.0363326e-01
2.9800000e-01   0.0000000e+00   2.1136270e-02   1.0239365e-01
2.9900000e-01   0.0000000e+00   1.9903557e-02   1.0116094e-01
3.0000000e-01   0.0000000e+00   1.8677728e-02   9.9935108e-02
3.0100000e-01   0.0000000e+00   1.7458768e-02   9.8716148e-02
3.0200000e-01   0.0000000e+00   1.6246665e-02   9.7504045e-02
3.0300000e-01   0.0000000e+00   1.5041407e-02   9.6298787e-02
3.0400000e-01   0.0000000e+00   1.3842979e-02   9.5100359e-02
3.0500000e-01   0.0000000e+00   1.2651371e-02   9.3908751e-02
3.0600000e-01   0.0000000e+00   1.1466568e-02   9.2723948e-02
3.0700000e-01   0.0000000e+00   1.0288559e-02   9.1545938e-02
3.0800000e-01   0.0000000e+00   9.1173303e-03   9.0374710e-02
3.0900000e-01   0.0000000e+00   7.9528711e-03   8.9210251e-02
3.1000000e-01   0.0000000e+00   6.7951686e-03   8.8052549e-02
3.1100000e-01   0.0000000e+00   5.6442108e-03   8.6901591e-02
3.1200000e-01   0.0000000e+00   4.4999858e-03   8.5757366e-02
3.1300000e-01   0.0000000e+00   3.3624818e-03   8.4619862e-02
3.1400000e-01   0.0000000e+00   2.2316870e-03   8.3489067e-02
3.1500000e-01   0.0000000e+00   1.1075899e-03   8.2364970e-02
3.1600000e-01   0.0000000e+00   0.0000000e+00   8.1247559e-02
3.1700000e-01   0.0000000e+00   0.0000000e+00   8.0136823e-02
3.1800000e-01   0.0000000e+00   0.0000000e+00   7.9032750e-02
3.1900000e-01   0.0000000e+00   0.0000000e+00   7.7935329e-02
3.2000000e-01   0.0000000e+00   0.0000000e+00   7.6844549e-02
3.2100000e-01   0.0000000e+00   0.0000000e+00   7.5760400e-02
3.2200000e-01   0.0000000e+00   0.0000000e+00   7.4682869e-02
3.2300000e-01   0.0000000e+00   0.0000000e+00   7.3611947e-02
3.2400000e-01   0.0000000e+00   0.0000000e+00   7.2547622e-02
3.2500000e-01   0.0000000e+00   0.0000000e+00   7.1489884e-02
3.2600000e-01   0.0000000e+00   0.0000000e+00   7.0438723e-02
3.2700000e-01   0.0000000e+00   0.0000000e+00   6.9394128e-02
3.2800000e-01   0.0000000e+00   0.0000000e+00   6.8356088e-02
3.2900000e-01   0.0000000e+00   0.0000000e+00   6.7324593e-02
3.3000000e-01   0.0000000e+00   0.0000000e+00   6.6299634e-02
3.3100000e-01   0.0000000e+00   0.0000000e+00   6.5281200e-02
3.3200000e-01   0.0000000e+00   0.0000000e+00   6.4269281e-02
3.3300000e-01   0.0000000e+00   0.0000000e+00   6.3263867e-02
3.3400000e-01   0.0000000e+00   0.0000000e+00   6.2264948e-02
3.3500000e-01   0.0000000e+00   0.0000000e+00   6.1272516e-02
3.3600000e-01   0.0000000e+00   0.0000000e+00   6.0286559e-02
3.3700000e-01   0.0000000e+00   0.0000000e+00   5.9307068e-02
3.3800000e-01   0.0000000e+00   0.0000000e+00   5.8334035e-02
3.3900000e-01   0.0000000e+00   0.0000000e+00   5.7367449e-02
3.4000000e-01   0.0000000e+00   0.0000000e+00   5.6407302e-02
3.4100000e-01   0.0000000e+00   0.0000000e+00   5.5453584e-02
3.4200000e-01   0.0000000e+00   0.0000000e+00   5.4506285e-02
3.4300000e-01   0.0000000e+00   0.0000000e+00   5.3565398e-02
3.4400000e-01   0.0000000e+00   0.0000000e+00   5.2630913e-02
3.4500000e-01   0.0000000e+00   0.0000000e+00   5.1702821e-02
3.4600000e-01   0.0000000e+00   0.0000000e+00   5.0781113e-02
3.4700000e-01   0.0000000e+00   0.0000000e+00   4.9865781e-02
3.4800000e-01   0.0000000e+00   0.0000000e+00   4.8956815e-02
3.4900000e-01   0.0000000e+00   0.0000000e+00   4.8054209e-02
3.5000000e-01   0.0000000e+00   0.0000000e+00   4.7157952e-02
3.5100000e-01   0.0000000e+00   0.0000000e+00   4.6268036e-02
3.5200000e-01   0.0000000e+00   0.0000000e+00   4.5384454e-02
3.5300000e-01   0.0000000e+00   0.0000000e+00   4.4507197e-02
3.5400000e-01   0.0000000e+00   0.0000000e+00   4.3636256e-02
3.5500000e-01   0.0000000e+00   0.0000000e+00   4.2771624e-02
3.5600000e-01   0.0000000e+00   0.0000000e+00   4.1913293e-02
3.5700000e-01   0.0000000e+00   0.0000000e+00   4.1061255e-02
3.5800000e-01   0.0000000e+00   0.0000000e+00   4.0215501e-02
3.5900000e-01   0.0000000e+00   0.0000000e+00   3.9376025e-02
3.6000000e-01   0.0000000e+00   0.0000000e+00   3.8542818e-02
3.6100000e-01   0.0000000e+00   0.0000000e+00   3.7715872e-02
3.6200000e-01   0.0000000e+00   0.0000000e+00   3.6895181e-02
3.6300000e-01   0.0000000e+00   0.0000000e+00   3.6080736e-02
3.6400000e-01   0.0000000e+00   0.0000000e+00   3.5272531e-02
3.6500000e-01   0.0000000e+00   0.0000000e+00   3.4470557e-02
3.6600000e-01   0.0000000e+00   0.0000000e+00   3.3674808e-02
3.6700000e-01   0.0000000e+00   0.0000000e+00   3.2885276e-02
3.6800000e-01   0.0000000e+00   0.0000000e+00   3.2101955e-02
3.6900000e-01   0.0000000e+00   0.0000000e+00   3.1324837e-02
3.7000000e-01   0.0000000e+00   0.0000000e+00   3.0553914e-02
3.7100000e-01   0.0000000e+00   0.0000000e+00   2.9789181e-02
3.7200000e-01   0.0000000e+00   0.0000000e+00   2.9030630e-02
3.7300000e-01   0.0000000e+00   0.0000000e+00   2.8278255e-02
3.7400000e-01   0.0000000e+00   0.0000000e+00   2.7532048e-02
3.7500000e-01   0.0000000e+00   0.0000000e+00   2.6792004e-02
3.7600000e-01   0.0000000e+00   0.0000000e+00   2.6058115e-02
3.7700000e-01   0.0000000e+00   0.0000000e+00   2.5330375e-02
3.7800000e-01   0.0000000e+00   0.0000000e+00   2.4608778e-02
3.7900000e-01   0.0000000e+00   0.0000000e+00   2.3893316e-02
3.8000000e-01   0.0000000e+00   0.0000000e+00   2.3183985e-02
3.8100000e-01   0.0000000e+00   0.0000000e+00   2.2480777e-02
3.8200000e-01   0.0000000e+00   0.0000000e+00   2.1783686e-02
3.8300000e-01   0.0000000e+00   0.0000000e+00   2.1092706e-02
3.8400000e-01   0.0000000e+00   0.0000000e+00   2.0407832e-02
3.8500000e-01   0.0000000e+00   0.0000000e+00   1.9729056e-02
3.8600000e-01   0.0000000e+00   0.0000000e+00   1.9056374e-02
3.8700000e-01   0.0000000e+00   0.0000000e+00   1.8389779e-02
3.8800000e-01   0.0000000e+00   0.0000000e+00   1.7729265e-02
3.8900000e-01   0.0000000e+00   0.0000000e+00   1.7074827e-02
3.9000000e-01   0.0000000e+00   0.0000000e+00   1.6426458e-02
3.9100000e-01   0.0000000e+00   0.0000000e+00   1.5784155e-02
3.9200000e-01   0.0000000e+00   0.0000000e+00   1.5147909e-02
3.9300000e-01   0.0000000e+00   0.0000000e+00   1.4517717e-02
3.9400000e-01   0.0000000e+00   0.0000000e+00   1.3893573e-02
3.9500000e-01   0.0000000e+00   0.0000000e+00   1.3275471e-02
3.9600000e-01   0.0000000e+00   0.0000000e+00   1.2663406e-02
3.9700000e-01   0.0000000e+00   0.0000000e+00   1.2057373e-02
3.9800000e-01   0.0000000e+00   0.0000000e+00   1.1457367e-02
3.9900000e-01   0.0000000e+00   0.0000000e+00   1.0863381e-02
4.0000000e-01   0.0000000e+00   0.0000000e+00   1.0275412e-02
4.0100000e-01   0.0000000e+00   0.0000000e+00   9.6934548e-03
4.0200000e-01   0.0000000e+00   0.0000000e+00   9.1175033e-03
4.0300000e-01   0.0000000e+00   0.0000000e+00   8.5475532e-03
4.0400000e-01   0.0000000e+00   0.0000000e+00   7.9835995e-03
4.0500000e-01   0.0000000e+00   0.0000000e+00   7.4256375e-03
4.0600000e-01   0.0000000e+00   0.0000000e+00   6.8736624e-03
4.0700000e-01   0.0000000e+00   0.0000000e+00   6.3276695e-03
4.0800000e-01   0.0000000e+00   0.0000000e+00   5.7876542e-03
4.0900000e-01   0.0000000e+00   0.0000000e+00   5.2536120e-03
4.1000000e-01   0.0000000e+00   0.0000000e+00   4.7255382e-03
4.1100000e-01   0.0000000e+00   0.0000000e+00   4.2034284e-03
4.1200000e-01   0.0000000e+00   0.0000000e+00   3.6872782e-03
4.1300000e-01   0.0000000e+00   0.0000000e+00   3.1770833e-03
4.1400000e-01   0.0000000e+00   0.0000000e+00   2.6728394e-03
4.1500000e-01   0.0000000e+00   0.0000000e+00   2.1745421e-03
4.1600000e-01   0.0000000e+00   0.0000000e+00   1.6821874e-03
4.1700000e-01   0.0000000e+00   0.0000000e+00   1.1957711e-03
4.1800000e-01   0.0000000e+00   0.0000000e+00   7.1528905e-04
4.1900000e-01   0.0000000e+00   0.0000000e+00   2.4073732e-04
4.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.2900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.3900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.4900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.5900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.6900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.7900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.8900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9100000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9200000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9300000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9400000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9500000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9600000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9700000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9800000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
4.9900000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
5.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00

